Channel Coding based on Skew Polynomials and Multivariate Polynomials

This dissertation considers new constructions and decoding approaches for error-correcting codes based on non-conventional polynomials, with the objective of providing new coding solutions to the applications mentioned above. With skew polynomials, we construct codes that are dual-containing, which is a desired property of quantum error-correcting codes. By considering evaluation codes based on skew polynomials, a condition on the existence of optimal support-constrained codes is derived and an application of such codes in the distributed multi-source networks is proposed. For a class of multicast networks, the advantage of vector network coding compared to scalar network coding is investigated. Multivariate polynomials have been attracting increasing interest in constructing codes with repair capabilities by accessing only a small amount of available symbols, which is required to build failure-resistant distributed storage systems. A new class of bivariate evaluation codes and their local recovery capability are studied. Interestingly, the well-known Reed-Solomon codes are used in a class of locally recoverable codes with availability (multiple disjoint recovery sets) via subspace design. Aside from new constructions, decoding approaches are considered in order to increase the error correction capability in the case where the code is fixed. In particular, new lower and upper bounds on the success probability of joint decoding interleaved alternant codes by a syndrome-based decoder are derived, where alternant codes are an important class of algebraic codes containing Goppa codes, BCH codes, and Reed-Muller codes as sub-classes.

==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=10.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 0.000000e+00 1.564516e-71 5.340414e-69 3.070978e-71 1.504989e-71 1.716308e-77 {} 
27 0.000000e+00 1.955044e-66 1.408079e-58 1.471705e-65 1.728670e-66 1.550041e-73 {} 
28 0.000000e+00 7.398623e-62 1.335066e-48 2.117919e-60 5.930312e-62 2.266094e-70 {} 
29 0.000000e+00 1.346822e-57 6.318834e-39 1.449576e-55 9.615685e-58 1.285141e-67 {} 
30 0.000000e+00 1.447442e-53 1.781409e-29 5.769660e-51 8.999488e-54 3.782328e-65 {} 
31 0.000000e+00 3.958232e-46 3.346288e-20 5.453414e-46 5.437913e-50 6.705806e-63 {} 
32 0.000000e+00 5.497629e-41 4.531979e-11 5.769598e-41 2.277791e-46 7.847306e-61 {} 
33 0.000000e+00 8.987258e-36 4.704262e-02 9.023761e-36 6.943656e-43 6.451067e-59 {} 
34 0.000000e+00 1.150459e-30 1.000000e+00 1.150835e-30 1.595133e-39 3.899822e-57 {} 
35 0.000000e+00 2.742236e-17 1.000000e+00 2.742236e-17 2.833439e-36 1.796268e-55 {} 
36 8.297149e-317 1.871390e-09 1.000000e+00 1.871390e-09 3.967466e-33 6.487967e-54 {} 
37 1.077031e-283 1.000000e+00 1.000000e+00 1.000000e+00 4.443057e-30 1.882573e-52 {} 
38 1.398067e-250 1.000000e+00 1.000000e+00 1.000000e+00 4.022244e-27 4.480757e-51 {} 
39 1.814794e-217 1.000000e+00 1.000000e+00 1.000000e+00 2.965961e-24 8.909704e-50 {} 
40 2.355738e-184 1.000000e+00 1.000000e+00 1.000000e+00 1.790098e-21 1.504415e-48 {} 
41 3.057923e-151 1.000000e+00 1.000000e+00 1.000000e+00 8.863322e-19 2.188818e-47 {} 
42 3.969410e-118 1.000000e+00 1.000000e+00 1.000000e+00 3.599217e-16 2.780316e-46 {} 
43 5.152589e-85 1.000000e+00 1.000000e+00 1.000000e+00 1.195083e-13 3.119993e-45 {} 
44 6.688443e-52 1.000000e+00 1.000000e+00 1.000000e+00 3.224503e-11 3.126106e-44 {} 
45 8.682096e-19 1.000000e+00 1.000000e+00 1.000000e+00 6.997636e-09 2.823527e-43 {} 
46 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 2.318687e-42 {} 
45.500000 {} {} {} {} {} {} 1 
45.500000 {} {} {} {} {} {} 1.564516e-71 


==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=2.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 5.031941e-88 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 5.403010e-79 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 5.801444e-70 1.271205e-09 2.298518e-08 3.266311e-08 6.137224e-11 1.062212e-11 {} 
27 6.229259e-61 4.457090e-04 1.000000e+00 1.000000e+00 9.205836e-09 7.395303e-10 {} 
28 6.688622e-52 1.000000e+00 1.000000e+00 1.000000e+00 4.124215e-07 2.354102e-08 {} 
29 7.181860e-43 1.000000e+00 1.000000e+00 1.000000e+00 8.732861e-06 5.111213e-07 {} 
30 7.711471e-34 1.000000e+00 1.000000e+00 1.000000e+00 1.067350e-04 8.938933e-06 {} 
31 8.280137e-25 1.000000e+00 1.000000e+00 1.000000e+00 8.422359e-04 1.376312e-04 {} 
32 8.890737e-16 1.000000e+00 1.000000e+00 1.000000e+00 4.607102e-03 1.961974e-03 {} 
33 9.546366e-07 1.000000e+00 1.000000e+00 1.000000e+00 1.834065e-02 2.661783e-02 {} 
34 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 3.485195e-01 {} 
33.500000 {} {} {} {} {} {} 1 
33.500000 {} {} {} {} {} {} 1.271205e-09 


==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=25.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 0.000000e+00 6.271928e-180 2.223159e-177 6.272119e-180 6.265796e-180 6.635365e-195 {} 
27 0.000000e+00 2.367579e-170 1.913484e-162 2.367796e-170 2.365259e-170 1.957633e-186 {} 
28 0.000000e+00 2.669284e-161 5.939192e-148 2.669691e-161 2.666661e-161 9.223895e-179 {} 
29 0.000000e+00 1.422402e-152 9.202140e-134 1.422706e-152 1.421000e-152 1.658140e-171 {} 
30 0.000000e+00 4.375072e-144 8.492640e-120 4.376271e-144 4.370745e-144 1.515767e-164 {} 
31 0.000000e+00 8.688101e-136 5.222391e-106 8.691012e-136 8.679478e-136 8.142509e-158 {} 
32 0.000000e+00 1.196002e-127 2.315373e-92 1.196475e-127 1.194810e-127 2.801469e-151 {} 
33 0.000000e+00 1.198207e-119 7.867769e-79 1.198754e-119 1.197008e-119 6.529084e-145 {} 
34 0.000000e+00 9.046199e-112 2.158692e-65 9.050884e-112 9.037104e-112 1.071088e-138 {} 
35 0.000000e+00 5.280915e-104 5.017042e-52 5.283972e-104 5.275578e-104 1.270609e-132 {} 
36 0.000000e+00 2.430159e-96 1.033598e-38 2.431714e-96 2.427689e-96 1.110858e-126 {} 
37 0.000000e+00 8.943964e-89 1.967554e-25 8.950231e-89 8.934811e-89 7.251522e-121 {} 
38 0.000000e+00 2.660992e-81 3.580378e-12 2.663019e-81 2.658249e-81 3.563976e-115 {} 
39 0.000000e+00 3.529344e-71 1.000000e+00 3.529350e-71 6.441935e-74 1.324472e-109 {} 
40 0.000000e+00 4.524928e-60 1.000000e+00 4.524928e-60 1.277766e-66 3.724222e-104 {} 
41 0.000000e+00 3.897787e-37 1.000000e+00 3.897787e-37 2.079193e-59 7.900444e-99 {} 
42 0.000000e+00 1.046055e-25 1.000000e+00 1.046055e-25 2.774789e-52 1.256057e-93 {} 
43 0.000000e+00 2.369306e-02 1.000000e+00 2.369306e-02 3.027917e-45 1.480507e-88 {} 
44 7.905050e-323 1.000000e+00 1.000000e+00 1.000000e+00 2.684925e-38 1.273418e-83 {} 
45 1.465979e-244 1.000000e+00 1.000000e+00 1.000000e+00 1.914892e-31 7.816423e-79 {} 
46 2.715981e-166 1.000000e+00 1.000000e+00 1.000000e+00 1.081333e-24 3.319043e-74 {} 
47 5.031826e-88 1.000000e+00 1.000000e+00 1.000000e+00 4.721277e-18 9.329762e-70 {} 
48 9.322330e-10 1.000000e+00 1.000000e+00 1.000000e+00 1.536191e-11 1.627625e-65 {} 
49 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 1.593168e-61 {} 
48.500000 {} {} {} {} {} {} 1 
48.500000 {} {} {} {} {} {} 6.271928e-180 


==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=5.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 7.905050e-323 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 9.122812e-305 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 1.051789e-286 9.389114e-35 1.444282e-32 1.476842e-33 4.055573e-35 5.031729e-38 {} 
27 1.212630e-268 3.904330e-30 1.341576e-23 6.448994e-27 1.324603e-31 1.558054e-35 {} 
28 1.398067e-250 1.368504e-25 4.100792e-15 8.523442e-21 1.292128e-28 1.070231e-33 {} 
29 1.611861e-232 4.765134e-21 6.254179e-07 5.414336e-15 5.957486e-26 3.664024e-32 {} 
30 1.858350e-214 1.659031e-16 1.000000e+00 2.028222e-09 1.585460e-23 8.074684e-31 {} 
31 2.142531e-196 4.866014e-03 1.000000e+00 5.370389e-03 2.724109e-21 1.299078e-29 {} 
32 2.470170e-178 1.000000e+00 1.000000e+00 1.000000e+00 3.244596e-19 1.643553e-28 {} 
33 2.847912e-160 1.000000e+00 1.000000e+00 1.000000e+00 2.812481e-17 1.717026e-27 {} 
34 3.283419e-142 1.000000e+00 1.000000e+00 1.000000e+00 1.837185e-15 1.533008e-26 {} 
35 3.785525e-124 1.000000e+00 1.000000e+00 1.000000e+00 9.279502e-14 1.199880e-25 {} 
36 4.364413e-106 1.000000e+00 1.000000e+00 1.000000e+00 3.694696e-12 8.395647e-25 {} 
37 5.031826e-88 1.000000e+00 1.000000e+00 1.000000e+00 1.176527e-10 5.333715e-24 {} 
38 5.801300e-70 1.000000e+00 1.000000e+00 1.000000e+00 3.028609e-09 3.115579e-23 {} 
39 6.688443e-52 1.000000e+00 1.000000e+00 1.000000e+00 6.350309e-08 1.690924e-22 {} 
40 7.711250e-34 1.000000e+00 1.000000e+00 1.000000e+00 1.089835e-06 8.602522e-22 {} 
41 8.890466e-16 1.000000e+00 1.000000e+00 1.000000e+00 1.534388e-05 4.133710e-21 {} 
42 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 1.888579e-20 {} 
41.500000 {} {} {} {} {} {} 1 
41.500000 {} {} {} {} {} {} 9.389114e-35 


==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=50.dat <==
t RS Thm1 WoKopt L01 LargeEll LowerIE Miscorrection Sim
24 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
25 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
26 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
27 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 1.842815e-319 0.000000e+00 0.000000e+00 {}
28 0.000000e+00 0.000000e+00 1.611497e-313 0.000000e+00 8.791791e-292 0.000000e+00 0.000000e+00 {}
29 0.000000e+00 1.295002e-310 8.378007e-292 1.295002e-310 9.549333e-266 1.293738e-310 0.000000e+00 {}
30 0.000000e+00 1.336539e-294 2.594445e-270 1.336539e-294 5.038136e-241 1.335234e-294 0.000000e+00 {}
31 0.000000e+00 8.905737e-279 5.353294e-249 8.905737e-279 1.557291e-217 8.897040e-279 7.413233e-316 {}
32 0.000000e+00 4.113628e-263 7.963841e-228 4.113628e-263 2.958742e-195 4.109611e-263 8.558221e-302 {}
33 0.000000e+00 1.382844e-247 9.080359e-207 1.382844e-247 3.498280e-174 1.381493e-247 6.692645e-288 {}
34 0.000000e+00 3.503123e-232 8.359724e-186 3.503123e-232 2.582250e-154 3.499702e-232 3.683983e-274 {}
35 0.000000e+00 6.861926e-217 6.519269e-165 6.861926e-217 1.190953e-135 6.855225e-217 1.466393e-260 {}
36 0.000000e+00 1.059544e-201 4.506639e-144 1.059544e-201 3.432670e-118 1.058509e-201 4.301715e-247 {}
37 0.000000e+00 1.308462e-186 2.878576e-123 1.308462e-186 6.183412e-102 1.307185e-186 9.422268e-234 {}
38 0.000000e+00 1.306235e-171 1.757639e-102 1.306235e-171 6.961064e-87 1.304960e-171 1.553824e-220 {}
39 0.000000e+00 1.062165e-156 1.050244e-81 1.062165e-156 4.897219e-73 1.061128e-156 1.937525e-207 {}
40 0.000000e+00 7.069310e-142 6.222167e-61 7.069310e-142 2.152767e-60 7.062406e-142 1.827990e-194 {}
41 0.000000e+00 3.859850e-127 3.676217e-40 3.859850e-127 5.911685e-49 3.856080e-127 1.301119e-181 {}
42 0.000000e+00 1.728445e-112 2.170449e-19 1.728445e-112 1.013624e-38 1.726757e-112 6.940544e-169 {}
43 0.000000e+00 6.328770e-98 1.000000e+00 6.328770e-98 1.084070e-29 6.322590e-98 2.744732e-156 {}
44 0.000000e+00 1.883031e-83 1.000000e+00 1.883031e-83 7.216926e-22 1.881192e-83 7.920367e-144 {}
45 0.000000e+00 1.750891e-46 1.000000e+00 1.750891e-46 2.977560e-15 4.501895e-69 1.630926e-131 {}
46 0.000000e+00 2.976179e-29 1.000000e+00 2.976179e-29 7.540268e-10 8.530223e-55 2.322918e-119 {}
47 8.496280e-314 1.000000e+00 1.000000e+00 1.000000e+00 1.145705e-05 1.249713e-40 2.189681e-107 {}
48 2.847912e-160 1.000000e+00 1.000000e+00 1.000000e+00 9.869388e-03 1.364414e-26 1.280372e-95 {}
49 9.546065e-07 1.000000e+00 1.000000e+00 1.000000e+00 4.224238e-01 1.044498e-12 4.195590e-84 {}
50 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 6.442736e-73 {}
49.500000 {} {} {} {} {} {} {} 1
49.500000 {} {} {} {} {} {} {} 1.295002e-310


==> figs/Dec-Int/data/boundsData_q=2_m=10_r=50_l=80.dat <==
t RS Thm1 WoKopt L01 LargeEll LowerIE Miscorrection Sim
24 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
25 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
26 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
27 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
28 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
29 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
30 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
31 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
32 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
33 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
34 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 8.271807e-299 0.000000e+00 0.000000e+00 {}
35 0.000000e+00 0.000000e+00 2.242337e-300 0.000000e+00 4.096344e-271 0.000000e+00 0.000000e+00 {}
36 0.000000e+00 0.000000e+00 1.664388e-270 0.000000e+00 1.267751e-244 0.000000e+00 0.000000e+00 {}
37 0.000000e+00 5.188752e-304 1.141509e-240 5.188752e-304 2.452053e-219 5.183685e-304 0.000000e+00 {}
38 0.000000e+00 5.561897e-280 7.483956e-211 5.561897e-280 2.963993e-195 5.556466e-280 0.000000e+00 {}
39 0.000000e+00 4.856165e-256 4.801661e-181 4.856165e-256 2.238984e-172 4.851423e-256 0.000000e+00 {}
40 0.000000e+00 3.470390e-232 3.054520e-151 3.470390e-232 1.056814e-150 3.467001e-232 7.783506e-303 {}
41 0.000000e+00 2.034565e-208 1.937770e-121 2.034565e-208 3.116119e-130 2.032578e-208 5.948650e-281 {}
42 0.000000e+00 9.782652e-185 1.228431e-91 9.782652e-185 5.736999e-111 9.773098e-185 3.407178e-259 {}
43 0.000000e+00 3.846097e-161 7.786338e-62 3.846097e-161 6.588472e-93 3.842341e-161 1.446775e-237 {}
44 0.000000e+00 1.228735e-137 4.935198e-32 1.228735e-137 4.710405e-76 1.227535e-137 4.482769e-216 {}
45 0.000000e+00 3.157333e-114 3.128055e-02 3.157333e-114 2.088231e-60 3.154249e-114 9.911404e-195 {}
46 0.000000e+00 6.423700e-91 1.000000e+00 6.423700e-91 5.694165e-46 6.417427e-91 1.515775e-173 {}
47 0.000000e+00 6.769514e-33 1.000000e+00 6.769514e-33 9.391201e-33 1.009510e-67 1.534198e-152 {}
48 0.000000e+00 2.170866e-07 1.000000e+00 2.170866e-07 9.035018e-21 1.183440e-44 9.632446e-132 {}
49 4.686253e-97 1.000000e+00 1.000000e+00 1.000000e+00 4.656613e-10 9.727644e-22 3.389171e-111 {}
50 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 5.588183e-91 {}
49.500000 {} {} {} {} {} {} {} 1
49.500000 {} {} {} {} {} {} {} 5.188752e-304


==> figs/Dec-Int/data/boundsData_q=2_m=11_r=100_l=10.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
49 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
50 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
51 0.000000e+00 1.738559e-146 1.164443e-143 5.087491e-146 1.672012e-146 2.665395e-153 {} 
52 0.000000e+00 8.363673e-141 4.532579e-132 2.085615e-139 7.397545e-141 9.062579e-149 {} 
53 0.000000e+00 1.218128e-135 6.297747e-121 2.567113e-133 9.807442e-136 5.064077e-145 {} 
54 0.000000e+00 8.537468e-131 4.332138e-110 1.504866e-127 6.179703e-131 1.115638e-141 {} 
55 0.000000e+00 3.534286e-126 1.756793e-99 5.143824e-122 2.265280e-126 1.297245e-138 {} 
56 0.000000e+00 9.724152e-122 4.680385e-89 1.149763e-116 5.416281e-122 9.244008e-136 {} 
57 0.000000e+00 1.923126e-117 8.810071e-79 1.809603e-111 9.092642e-118 4.422198e-133 {} 
58 0.000000e+00 2.895655e-113 1.234029e-68 2.111830e-106 1.128178e-113 1.510406e-130 {} 
59 0.000000e+00 3.475218e-109 1.337082e-58 1.898507e-101 1.074374e-109 3.850505e-128 {} 
60 0.000000e+00 3.457691e-105 1.155066e-48 1.353931e-96 8.082690e-106 7.577095e-126 {} 
61 0.000000e+00 7.680571e-92 8.152516e-39 1.552103e-91 4.914128e-102 1.181658e-123 {} 
62 0.000000e+00 4.096829e-86 4.798478e-29 4.472589e-86 2.459087e-98 1.491822e-121 {} 
63 0.000000e+00 1.292908e-80 2.397438e-19 1.308051e-80 1.028144e-94 1.551678e-119 {} 
64 0.000000e+00 8.328169e-76 1.033103e-09 8.380180e-76 3.636692e-91 1.349477e-117 {} 
65 0.000000e+00 7.385721e-71 1.000000e+00 7.401128e-71 1.099744e-87 9.938184e-116 {} 
66 0.000000e+00 9.219793e-66 1.000000e+00 9.223771e-66 2.868675e-84 6.266214e-114 {} 
67 0.000000e+00 4.451549e-60 1.000000e+00 4.451639e-60 6.504088e-81 3.415608e-112 {} 
68 0.000000e+00 2.626420e-54 1.000000e+00 2.626422e-54 1.290189e-77 1.623468e-110 {} 
69 0.000000e+00 2.710321e-39 1.000000e+00 2.710321e-39 2.251845e-74 6.781186e-109 {} 
70 0.000000e+00 4.994285e-32 1.000000e+00 4.994285e-32 3.475077e-71 2.506784e-107 {} 
71 0.000000e+00 1.476143e-19 1.000000e+00 1.476143e-19 4.761752e-68 8.254327e-106 {} 
72 0.000000e+00 1.898016e-12 1.000000e+00 1.898016e-12 5.814721e-65 2.435479e-104 {} 
73 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.347617e-62 6.474725e-103 {} 
74 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.211135e-59 1.558926e-101 {} 
75 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 5.459902e-56 3.415749e-100 {} 
76 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 4.319741e-53 6.841697e-99 {} 
77 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 3.080601e-50 1.258070e-97 {} 
78 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.982490e-47 2.132309e-96 {} 
79 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.152203e-44 3.343822e-95 {} 
80 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.050455e-42 4.868986e-94 {} 
81 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 2.871028e-39 6.605516e-93 {} 
82 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.230765e-36 8.376058e-92 {} 
83 4.010295e-292 1.000000e+00 1.000000e+00 1.000000e+00 4.763648e-34 9.957612e-91 {} 
84 1.066119e-255 1.000000e+00 1.000000e+00 1.000000e+00 1.663025e-31 1.113015e-89 {} 
85 2.834231e-219 1.000000e+00 1.000000e+00 1.000000e+00 5.229196e-29 1.172894e-88 {} 
86 7.534679e-183 1.000000e+00 1.000000e+00 1.000000e+00 1.478166e-26 1.168281e-87 {} 
87 2.003061e-146 1.000000e+00 1.000000e+00 1.000000e+00 3.747179e-24 1.102620e-86 {} 
88 5.325050e-110 1.000000e+00 1.000000e+00 1.000000e+00 8.492749e-22 9.883194e-86 {} 
89 1.415641e-73 1.000000e+00 1.000000e+00 1.000000e+00 1.714366e-19 8.431622e-85 {} 
90 3.763420e-37 1.000000e+00 1.000000e+00 1.000000e+00 3.067833e-17 6.860669e-84 {} 
91 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 5.334757e-83 {} 
90.500000 {} {} {} {} {} {} 1 
90.500000 {} {} {} {} {} {} 1.738559e-146 


==> figs/Dec-Int/data/boundsData_q=2_m=11_r=100_l=2.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
49 1.543120e-179 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
50 1.325530e-169 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
51 1.138622e-159 2.996352e-21 1.017987e-19 1.484167e-19 1.420815e-22 1.623720e-24 {} 
52 9.780693e-150 4.198181e-15 4.365797e-10 9.378232e-11 8.209151e-20 2.335264e-22 {} 
53 8.401554e-140 5.875215e-09 3.668591e-01 1.781702e-02 1.421278e-17 1.338246e-20 {} 
54 7.216881e-130 8.222168e-03 1.000000e+00 1.000000e+00 1.169509e-15 4.766363e-19 {} 
55 6.199255e-120 1.000000e+00 1.000000e+00 1.000000e+00 5.598481e-14 1.256635e-17 {} 
56 5.325121e-110 1.000000e+00 1.000000e+00 1.000000e+00 1.748083e-12 2.697267e-16 {} 
57 4.574245e-100 1.000000e+00 1.000000e+00 1.000000e+00 3.832336e-11 5.010111e-15 {} 
58 3.929248e-90 1.000000e+00 1.000000e+00 1.000000e+00 6.209601e-10 8.405302e-14 {} 
59 3.375199e-80 1.000000e+00 1.000000e+00 1.000000e+00 7.722431e-09 1.313602e-12 {} 
60 2.899274e-70 1.000000e+00 1.000000e+00 1.000000e+00 7.586949e-08 1.954894e-11 {} 
61 2.490458e-60 1.000000e+00 1.000000e+00 1.000000e+00 6.023797e-07 2.811794e-10 {} 
62 2.139288e-50 1.000000e+00 1.000000e+00 1.000000e+00 3.936500e-06 3.945612e-09 {} 
63 1.837635e-40 1.000000e+00 1.000000e+00 1.000000e+00 2.149329e-05 5.431324e-08 {} 
64 1.578517e-30 1.000000e+00 1.000000e+00 1.000000e+00 9.928144e-05 7.356557e-07 {} 
65 1.355936e-20 1.000000e+00 1.000000e+00 1.000000e+00 3.920720e-04 9.820220e-06 {} 
66 1.164740e-10 1.000000e+00 1.000000e+00 1.000000e+00 1.335574e-03 1.293074e-04 {} 
67 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 1.680362e-03 {} 
66.500000 {} {} {} {} {} {} 1 
66.500000 {} {} {} {} {} {} 2.996352e-21 


==> figs/Dec-Int/data/boundsData_q=2_m=11_r=100_l=25.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim
49 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
50 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
51 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
52 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
53 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {}
54 0.000000e+00 0.000000e+00 8.000099e-318 0.000000e+00 0.000000e+00 0.000000e+00 {}
55 0.000000e+00 0.000000e+00 1.062038e-302 0.000000e+00 0.000000e+00 0.000000e+00 {}
56 0.000000e+00 1.096826e-320 9.262485e-288 1.097320e-320 1.096332e-320 0.000000e+00 {}
57 0.000000e+00 6.051162e-312 5.707577e-273 6.055960e-312 6.048100e-312 0.000000e+00 {}
58 0.000000e+00 2.467467e-303 2.617122e-258 2.469725e-303 2.466211e-303 0.000000e+00 {}
59 0.000000e+00 7.722434e-295 9.282890e-244 7.730443e-295 7.718477e-295 2.025669e-322 {}
60 0.000000e+00 1.909326e-286 2.625177e-229 1.911539e-286 1.908341e-286 1.198036e-315 {}
61 0.000000e+00 3.815012e-278 6.065542e-215 3.819900e-278 3.813029e-278 5.589641e-309 {}
62 0.000000e+00 6.274058e-270 1.168713e-200 6.282863e-270 6.270774e-270 2.077452e-302 {}
63 0.000000e+00 8.620928e-262 1.911517e-186 8.634080e-262 8.616382e-262 6.249274e-296 {}
64 0.000000e+00 1.002149e-253 2.696502e-172 1.003800e-253 1.001616e-253 1.541473e-289 {}
65 0.000000e+00 9.959626e-246 3.329876e-158 9.977253e-246 9.954287e-246 3.151545e-283 {}
66 0.000000e+00 8.538045e-238 3.651776e-144 8.554199e-238 8.533427e-238 5.388682e-277 {}
67 0.000000e+00 6.361937e-230 3.608062e-130 6.374751e-230 6.358465e-230 7.763650e-271 {}
68 0.000000e+00 4.147462e-222 3.259320e-116 4.156322e-222 4.145176e-222 9.484148e-265 {}
69 0.000000e+00 2.378995e-214 2.732996e-102 2.384368e-214 2.377670e-214 9.875498e-259 {}
70 0.000000e+00 1.206551e-206 2.160070e-88 1.209424e-206 1.205872e-206 8.803291e-253 {}
71 0.000000e+00 5.433436e-199 1.633341e-74 5.447036e-199 5.430344e-199 6.742489e-247 {}
72 0.000000e+00 2.180536e-191 1.197651e-60 2.186261e-191 2.179281e-191 4.449927e-241 {}
73 0.000000e+00 7.822976e-184 8.611574e-47 7.844470e-184 7.818416e-184 2.536560e-235 {}
74 0.000000e+00 2.515702e-176 6.122573e-33 2.522922e-176 2.514216e-176 1.250993e-229 {}
75 0.000000e+00 7.267758e-169 4.327589e-19 7.289504e-169 7.263404e-169 5.344568e-224 {}
76 0.000000e+00 1.889735e-161 3.050564e-05 1.895621e-161 1.888586e-161 1.979397e-218 {}
77 0.000000e+00 4.429009e-154 1.000000e+00 4.443345e-154 4.426273e-154 6.356551e-213 {}
78 0.000000e+00 9.367211e-147 1.000000e+00 9.398678e-147 9.361328e-147 1.769614e-207 {}
79 0.000000e+00 2.086322e-132 1.000000e+00 2.086322e-132 1.788049e-139 4.267745e-202 {}
80 0.000000e+00 1.527754e-120 1.000000e+00 1.527754e-120 3.085758e-132 8.905629e-197 {}
81 0.000000e+00 2.933361e-92 1.000000e+00 2.933361e-92 4.812103e-125 1.605247e-191 {}
82 0.000000e+00 2.407049e-80 1.000000e+00 2.407049e-80 6.779481e-118 2.493810e-186 {}
83 0.000000e+00 1.957815e-54 1.000000e+00 1.957815e-54 8.623521e-111 3.329752e-181 {}
84 0.000000e+00 2.127561e-42 1.000000e+00 2.127561e-42 9.893901e-104 3.807997e-176 {}
85 0.000000e+00 2.489018e-14 1.000000e+00 2.489018e-14 1.022415e-96 3.714680e-171 {}
86 0.000000e+00 1.049151e-01 1.000000e+00 1.049151e-01 9.498152e-90 3.075703e-166 {}
87 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 7.913054e-83 2.148945e-161 {}
88 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 5.894022e-76 1.258223e-156 {}
89 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 3.910125e-69 6.123231e-152 {}
90 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 2.299548e-62 2.452793e-147 {}
91 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 1.191932e-55 7.993468e-143 {}
92 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 5.406263e-49 2.089750e-138 {}
93 1.444861e-275 1.000000e+00 1.000000e+00 1.000000e+00 2.126544e-42 4.308027e-134 {}
94 1.796407e-189 1.000000e+00 1.000000e+00 1.000000e+00 7.171736e-36 6.855462e-130 {}
95 2.233488e-103 1.000000e+00 1.000000e+00 1.000000e+00 2.043257e-29 8.197217e-126 {}
96 2.776913e-17 1.000000e+00 1.000000e+00 1.000000e+00 4.821826e-23 7.111701e-122 {}
97 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 4.271171e-118 {}
96.500000 {} {} {} {} {} {} 1
96.500000 {} {} {} {} {} {} 1.096826e-320


==> figs/Dec-Int/data/boundsData_q=2_m=11_r=100_l=5.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
49 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
50 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
51 0.000000e+00 9.677669e-72 2.885993e-69 2.919078e-70 4.136250e-72 6.522227e-76 {} 
52 0.000000e+00 1.585671e-66 3.964868e-59 1.833095e-62 5.203669e-68 6.962239e-73 {} 
53 0.000000e+00 2.191440e-61 1.776067e-49 3.460774e-55 1.961699e-64 1.460109e-70 {} 
54 0.000000e+00 3.008801e-56 3.937015e-40 3.116874e-48 3.514786e-61 1.407710e-68 {} 
55 0.000000e+00 4.130548e-51 5.144872e-31 1.640003e-41 3.663598e-58 8.213713e-67 {} 
56 0.000000e+00 5.670502e-46 4.416975e-22 5.655861e-35 2.490817e-55 3.326549e-65 {} 
57 0.000000e+00 7.784582e-41 2.679243e-13 1.377166e-28 1.189010e-52 1.014765e-63 {} 
58 0.000000e+00 1.068684e-35 1.209337e-04 2.494508e-22 4.194958e-50 2.460929e-62 {} 
59 0.000000e+00 1.467111e-30 1.000000e+00 3.494310e-16 1.135952e-47 4.929109e-61 {} 
60 0.000000e+00 2.014080e-25 1.000000e+00 3.901517e-10 2.430050e-45 8.388173e-60 {} 
61 0.000000e+00 3.429588e-03 1.000000e+00 3.785378e-03 4.201075e-43 1.239516e-58 {} 
62 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 5.977814e-41 1.618100e-57 {} 
63 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 7.106850e-39 1.892274e-56 {} 
64 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 7.147998e-37 2.005320e-55 {} 
65 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 6.146449e-35 1.944425e-54 {} 
66 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 4.558989e-33 1.739252e-53 {} 
67 0.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 2.939194e-31 1.445283e-52 {} 
68 1.113080e-308 1.000000e+00 1.000000e+00 1.000000e+00 1.657868e-29 1.122576e-51 {} 
69 8.213084e-289 1.000000e+00 1.000000e+00 1.000000e+00 8.227912e-28 8.193618e-51 {} 
70 6.060186e-269 1.000000e+00 1.000000e+00 1.000000e+00 3.610524e-26 5.646607e-50 {} 
71 4.471628e-249 1.000000e+00 1.000000e+00 1.000000e+00 1.406783e-24 3.689607e-49 {} 
72 3.299479e-229 1.000000e+00 1.000000e+00 1.000000e+00 4.884770e-23 2.294527e-48 {} 
73 2.434586e-209 1.000000e+00 1.000000e+00 1.000000e+00 1.516284e-21 1.362721e-47 {} 
74 1.796407e-189 1.000000e+00 1.000000e+00 1.000000e+00 4.218863e-20 7.752915e-47 {} 
75 1.325515e-169 1.000000e+00 1.000000e+00 1.000000e+00 1.054542e-18 4.237355e-46 {} 
76 9.780572e-150 1.000000e+00 1.000000e+00 1.000000e+00 2.372420e-17 2.230610e-45 {} 
77 7.216788e-130 1.000000e+00 1.000000e+00 1.000000e+00 4.810873e-16 1.133685e-44 {} 
78 5.325050e-110 1.000000e+00 1.000000e+00 1.000000e+00 8.803474e-15 5.575287e-44 {} 
79 3.929193e-90 1.000000e+00 1.000000e+00 1.000000e+00 1.454879e-13 2.658575e-43 {} 
80 2.899233e-70 1.000000e+00 1.000000e+00 1.000000e+00 2.172403e-12 1.231635e-42 {} 
81 2.139256e-50 1.000000e+00 1.000000e+00 1.000000e+00 2.931193e-11 5.553432e-42 {} 
82 1.578493e-30 1.000000e+00 1.000000e+00 1.000000e+00 3.573032e-10 2.441396e-41 {} 
83 1.164722e-10 1.000000e+00 1.000000e+00 1.000000e+00 3.932385e-09 1.048153e-40 {} 
84 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 4.401490e-40 {} 
83.500000 {} {} {} {} {} {} 1 
83.500000 {} {} {} {} {} {} 9.677669e-72 


==> figs/Dec-Int/data/boundsData_q=32_m=2_r=50_l=10.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 0.000000e+00 6.422853e-323 6.422853e-323 6.422853e-323 0.000000e+00 0.000000e+00 {} 
27 0.000000e+00 2.891695e-303 2.891695e-303 2.891695e-303 3.827805e-309 0.000000e+00 {} 
28 0.000000e+00 1.076821e-283 1.076821e-283 1.076821e-283 4.671186e-294 0.000000e+00 {} 
29 0.000000e+00 3.973536e-264 3.973536e-264 3.973536e-264 2.694274e-279 0.000000e+00 {} 
30 0.000000e+00 1.465979e-244 1.465979e-244 1.465979e-244 8.969977e-265 0.000000e+00 {} 
31 0.000000e+00 5.408509e-225 5.408509e-225 5.408509e-225 1.928048e-250 7.413233e-316 {} 
32 0.000000e+00 1.995388e-205 1.995388e-205 1.995388e-205 2.872838e-236 8.558221e-302 {} 
33 0.000000e+00 7.361681e-186 7.361681e-186 7.361681e-186 3.115283e-222 6.692645e-288 {} 
34 0.000000e+00 6.717496e-169 6.717496e-169 6.717496e-169 2.545764e-208 3.683983e-274 {} 
35 0.000000e+00 8.476446e-154 8.476446e-154 8.476446e-154 1.608596e-194 1.466393e-260 {} 
36 8.297149e-317 9.838208e-139 9.838208e-139 9.838208e-139 8.012322e-181 4.301715e-247 {} 
37 1.077031e-283 1.141218e-123 1.141218e-123 1.141218e-123 3.191824e-167 9.422268e-234 {} 
38 1.398067e-250 1.323796e-108 1.323796e-108 1.323796e-108 1.027868e-153 1.553824e-220 {} 
39 1.814794e-217 1.535583e-93 1.535583e-93 1.535583e-93 2.696164e-140 1.937525e-207 {} 
40 2.355738e-184 1.781253e-78 1.781253e-78 1.781253e-78 5.788548e-127 1.827990e-194 {} 
41 3.057923e-151 1.820822e-63 2.066221e-63 1.820822e-63 1.019533e-113 1.301119e-181 {} 
42 3.969410e-118 1.086625e-48 2.396726e-48 1.086625e-48 1.472736e-100 6.940544e-169 {} 
43 5.152589e-85 5.222345e-34 2.779569e-33 5.222345e-34 1.739510e-87 2.744732e-156 {} 
44 6.688443e-52 2.633311e-19 3.219397e-18 2.633311e-19 1.669565e-74 7.920367e-144 {} 
45 8.682096e-19 1.475920e-04 3.703174e-03 1.475920e-04 1.288854e-61 1.630926e-131 {} 
46 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 2.322918e-119 {} 
45.500000 {} {} {} {} {} {} 1 
45.500000 {} {} {} {} {} {} 6.422853e-323 


==> figs/Dec-Int/data/boundsData_q=32_m=2_r=50_l=2.dat <==
t RS Thm1 WoKopt L01 LowerIE Miscorrection Sim 
24 5.031941e-88 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
25 5.403010e-79 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 0.000000e+00 {} 
26 5.801444e-70 6.283091e-34 6.283091e-34 6.376554e-34 9.063059e-36 1.716308e-77 {} 
27 6.229259e-61 2.631354e-26 2.631354e-26 2.631446e-26 3.163832e-32 1.550041e-73 {} 
28 6.688622e-52 8.920912e-19 8.920912e-19 8.920912e-19 3.298668e-29 2.266094e-70 {} 
29 7.181860e-43 2.996863e-11 2.996863e-11 2.996863e-11 1.625553e-26 1.285141e-67 {} 
30 7.711471e-34 1.006565e-03 1.006565e-03 1.006565e-03 4.623796e-24 3.782328e-65 {} 
31 8.280137e-25 1.000000e+00 1.000000e+00 1.000000e+00 8.491277e-22 6.705806e-63 {} 
32 8.890737e-16 1.000000e+00 1.000000e+00 1.000000e+00 1.080972e-19 7.847306e-61 {} 
33 9.546366e-07 1.000000e+00 1.000000e+00 1.000000e+00 1.001495e-17 6.451067e-59 {} 
34 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00 0.000000e+00 3.899822e-57 {} 
33.500000 {} {} {} {} {} {} 1 
33.500000 {} {} {} {} {} {} 6.283091e-34 


==> figs/QC-LRS/dimBounds_l=5_CL.dat <==
r dim_ub dim_lb rate_ub rate_lb
1 6.280000e+02 3.970000e+02 0.613281 0.387695 
2 5.600000e+02 2.920000e+02 0.546875 0.285156 
3 5.600000e+02 1.760000e+02 0.546875 0.171875 
4 4.800000e+02 1.760000e+02 0.468750 0.171875 
5 4.800000e+02 6.400000e+01 0.468750 0.062500 
6 4.800000e+02 6.400000e+01 0.468750 0.062500 
7 4.800000e+02 6.400000e+01 0.468750 0.062500 
8 3.840000e+02 6.400000e+01 0.375000 0.062500 


==> figs/QC-LRS/dim_l=5_CL.dat <==
r dim rate
1 561 0.547852
2 439 0.428711
3 372 0.363281
4 318 0.310547
5 280 0.273438
6 246 0.240234
7 217 0.211914
8 192 0.187500
9 172 0.167969
10 153 0.149414
11 136 0.132812
12 120 0.117188
13 106 0.103516
14 93 0.090820
15 82 0.080078
16 72 0.070312
17 64 0.062500
18 56 0.054688
19 49 0.047852
20 42 0.041016
21 36 0.035156
22 30 0.029297
23 25 0.024414
24 20 0.019531
25 16 0.015625
26 12 0.011719
27 9 0.008789
28 6 0.005859
29 4 0.003906
30 2 0.001953
31 1 0.000977


==> figs/QC-LRS/local/fail_rate_l=3_r=3_step=50_CL.dat <==
tau fail_rate 
0.200000 0.000000e+00 
0.220000 0.000000e+00 
0.240000 0.000000e+00 
0.260000 0.000000e+00 
0.280000 0.000000e+00 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 1.500000e-07 
0.360000 5.000000e-07 
0.380000 1.450000e-06 
0.400000 4.650000e-06 
0.420000 1.925000e-05 
0.440000 5.720000e-05 
0.460000 1.732000e-04 
0.480000 4.539000e-04 
0.500000 1.129200e-03 
0.520000 2.409950e-03 
0.540000 5.094242e-03 
0.560000 1.005302e-02 
0.580000 1.923107e-02 
0.600000 3.410307e-02 
0.620000 5.750551e-02 
0.640000 9.185606e-02 
0.660000 1.405071e-01 
0.680000 2.050767e-01 
0.700000 2.838956e-01 
0.720000 3.739510e-01 
0.740000 4.736344e-01 
0.760000 5.848255e-01 
0.780000 6.858664e-01 
0.800000 7.759427e-01 
0.820000 8.533851e-01 
0.840000 9.092692e-01 
0.860000 9.493759e-01 
0.880000 9.755071e-01 
0.900000 9.871859e-01 
0.920000 9.970869e-01 
0.940000 9.992065e-01 
0.960000 9.998628e-01 
0.980000 1.000000e+00 


==> figs/QC-LRS/local/fail_rate_l=3_r=4_step=50_CL.dat <==
tau fail_rate 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 0.000000e+00 
0.360000 0.000000e+00 
0.380000 0.000000e+00 
0.400000 0.000000e+00 
0.420000 0.000000e+00 
0.440000 0.000000e+00 
0.460000 1.500000e-07 
0.480000 4.000000e-07 
0.500000 1.350000e-06 
0.520000 4.600000e-06 
0.540000 1.380000e-05 
0.560000 4.245000e-05 
0.580000 1.272500e-04 
0.600000 3.503000e-04 
0.620000 8.460000e-04 
0.640000 2.010850e-03 
0.660000 4.447636e-03 
0.680000 9.604122e-03 
0.700000 1.895663e-02 
0.720000 3.513604e-02 
0.740000 6.367649e-02 
0.760000 1.076613e-01 
0.780000 1.725086e-01 
0.800000 2.620410e-01 
0.820000 3.727212e-01 
0.840000 4.971511e-01 
0.860000 6.325934e-01 
0.880000 7.570922e-01 
0.900000 8.544932e-01 
0.920000 9.322731e-01 
0.940000 9.780232e-01 
0.960000 9.946756e-01 
0.980000 9.996472e-01 


==> figs/QC-LRS/local/fail_rate_l=3_r=4_step=50_LRS.dat <==
tau fail_rate 
0.200000 0.000000e+00 
0.220000 0.000000e+00 
0.240000 0.000000e+00 
0.260000 0.000000e+00 
0.280000 0.000000e+00 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 2.500000e-07 
0.360000 8.000000e-07 
0.380000 3.100000e-06 
0.400000 1.175000e-05 
0.420000 4.660000e-05 
0.440000 1.345500e-04 
0.460000 3.501000e-04 
0.480000 8.570000e-04 
0.500000 1.945600e-03 
0.520000 4.198099e-03 
0.540000 8.264542e-03 
0.560000 1.530500e-02 
0.580000 2.733854e-02 
0.600000 4.574085e-02 
0.620000 7.344941e-02 
0.640000 1.111686e-01 
0.660000 1.604869e-01 
0.680000 2.264277e-01 
0.700000 3.009933e-01 
0.720000 3.813925e-01 
0.740000 4.728286e-01 
0.760000 5.671172e-01 
0.780000 6.499796e-01 
0.800000 7.229684e-01 
0.820000 8.022905e-01 
0.840000 8.672511e-01 
0.860000 9.169611e-01 
0.880000 9.515369e-01 
0.900000 9.723917e-01 
0.920000 9.888895e-01 
0.940000 9.963662e-01 
0.960000 9.996570e-01 
0.980000 1.000000e+00 


==> figs/QC-LRS/local/fail_rate_l=3_r=5_step=50_LRS.dat <==
tau fail_rate 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 0.000000e+00 
0.360000 0.000000e+00 
0.380000 0.000000e+00 
0.400000 0.000000e+00 
0.420000 0.000000e+00 
0.440000 0.000000e+00 
0.460000 0.000000e+00 
0.480000 6.500000e-07 
0.500000 1.750000e-06 
0.520000 4.850000e-06 
0.540000 1.445000e-05 
0.560000 5.290000e-05 
0.580000 1.627500e-04 
0.600000 4.109000e-04 
0.620000 1.013100e-03 
0.640000 2.301050e-03 
0.660000 4.978957e-03 
0.680000 1.029867e-02 
0.700000 2.024153e-02 
0.720000 3.672219e-02 
0.740000 6.378345e-02 
0.760000 1.043831e-01 
0.780000 1.625405e-01 
0.800000 2.392356e-01 
0.820000 3.348368e-01 
0.840000 4.485804e-01 
0.860000 5.729243e-01 
0.880000 6.886169e-01 
0.900000 7.971552e-01 
0.920000 8.739386e-01 
0.940000 9.453811e-01 
0.960000 9.833126e-01 
0.980000 9.979845e-01 

